Single Electron Transport in electrically tunable nanomagnets

We study a single electron transistor (SET) based upon a II-VI semiconductor quantum dot doped with a single Mn ion. We present evidence that this system behaves like a quantum nanomagnet whose total spin and magnetic anisotropy depend dramatically both on the number of carriers and their orbital nature. Thereby, the magnetic properties of the nanomagnet can be controlled electrically. Conversely, the electrical properties of this SET depend on the quantum state of the Mn spin, giving rise to spin-dependent charging energies and hysteresis in the Coulomb blockade oscillations of the linear conductance.

==> CHE/letter.txt <==
Dear Editor, 

we would like to thank you for sending our manuscript to  referee
E. We are happy to see that this referee has focused on the new
physics reported in our manuscript rather than in disputing a
well established model. Overall, the referee is very positive and
his/her criticisms aim at improving the readability and quality
of the manuscript, which we acknowledge.

We answer the  3 specific questions raised by  referee E:

1) Off-diagonal terms. We indeed include off-diagonal terms in
our density matrix calculation. These terms must  be included in
order to treat correctly the evolution of the density matrix of a
system with  degeneracies in the spectrum. We agree with referee
E that, in general, the dynamics of the coherences can involve
the so called adiabatic terms that can not be expressed in terms
of rates (see for instance equations C17-C19 of chapter IV of C.
Cohen-Tannoudji et al, Atom-Photon interactions). However,  the
so-called adiabatic terms are zero for our case,  in which the
dot states are coupled to the reservoirs through the tunneling
operator. Therefore, in the case of single electron tunneling, 
the Redfield coefficients for both populations and coherences can
be expressed in terms of rates for our Hamiltonian. We have
modified that paragraph to avoid this kind of confusion. 


2) Steady state versus thermal. We thank the referee for his/her
question which had helped us to improve upon this important
point. In order to do this, we have rewritten completely the
relevant paragraphs which, hopefully, are now much more clear. In
brief: all our calculations correspond to steady state situations
in which we let the density matrix evolve in time until a
stationary state is reached. The initial condition for the
density matrix is the steady state of the previous run, with a
different gate voltage. In the first run we use as  initial
condition   the thermal density matrix.   Importantly, in the 
case of holes without spin-flip transitions the steady state is
not equal to the thermal density matrix which has dramatic
consequences for linear transport.  As we discuss in the
manuscript, new effects like spin-dependent Coulomb Blockade
occur provided that a quasi steady-state limit for populations
(and current) can be reached at time scales smaller than the spin
relaxation time. We have tried to discuss this thoroughly in the
new version. 

3) Hysteresis. We agree with the referee that the hysteresis is a
very surprising result (however, we would like to point out again
that this is not the only important claim in our paper). In the
new version we explain how we perform the simulations and we
explain the hysteretic result so obtained. Hysteresis is related
to the  key time-scale: the  Mn spin-relaxation time, which is
inversely proportional to the  spin-flip interactions. 
Hysteresis comes about because the steady state reached after the
set of charging simulations is different from thermal
equilibrium, which is the starting point in the  set of discharge
simulations.   In the case of electrons spin-flip interactions 
are identical to longitudinal exchange, resulting in short spin
relaxation time and standard results: absence of hysteresis and a
single peak in the conductance vs gate.  This rules out artifacts
in our numerics which is the same for electrons and holes.
 
In the case of pure heavy holes the spin-flip term is zero and
the spin relaxation time is infinite, resulting in the hysteretic
curve with multiple peaks in the conductance.  We have modified
also figure 2, to show the steady state   population of the
Mn-fermion states. This provides further physical insight to the
surprising results obtained for holes.  

In the case of holes with a small spin-flip term (dot B) the spin
relaxation time is much longer than the charge relaxation time. 
This permits to perform two types of simulations, integrating the
master equation beyond the long spin relaxation time for each
gate or integrating up to a quasi-steady state different from
thermal equilibrium. Standard results (no hysteresis and a single
peak in linear conductance) are obtained in the first case
whereas  hysteretic results and a 2 peaks in the linear
conductance vs gate are obtained in the second. 



Following the suggestions of referee E we have:
1) Included a few statements to clarify the connection between
our model and existing experiments. 

2) We clearly state that we include both diagonal and
non-diagonal terms in the density matrix and we discuss the issue
raised by referee E.

3) We have written several paragraphs, along the lines of our
reply to questions 2 and 3,  explaining the physical 
origin of the hysteretic linear conductance and ruling out
numerical artifacts.


Finally, we  thank again  referee E for his/her constructive
criticism that helped us to improve our manuscript. We hope you
will agree that the new version of the manuscript is now ready
for publication in the Physical Review Letters.

Yours sincerely,

Joaquin Fernandez-Rossier and Ramon Aguado.

